All-Sky Measurement of the Anisotropy of Cosmic Rays at 10 TeV and Mapping of the Local Interstellar Magnetic Field

We present the first full-sky analysis of the cosmic ray arrival direction distribution with data collected by the HAWC and IceCube observatories in the Northern and Southern hemispheres at the same median primary particle energy of 10 TeV. The combined sky map and angular power spectrum largely eliminate biases that result from partial sky coverage and holds a key to probe into the propagation properties of TeV cosmic rays through our local interstellar medium and the interaction between the interstellar and heliospheric magnetic fields. From the map we determine the horizontal dipole components of the anisotropy $\delta_{0h} = 9.16 \times 10^{-4}$ and $\delta_{6h} = 7.25 \times 10^{-4}~(\pm0.04 \times 10^{-4})$. In addition, we infer the direction ($229.2\pm 3.5^\circ$ RA , $11.4\pm 3.0^\circ$ Dec.) of the interstellar magnetic field from the boundary between large scale excess and deficit regions from which we estimate the missing corresponding vertical dipole component of the large scale anisotropy to be $\delta_N \sim -3.97 ^{+1.0}_{-2.0} \times 10^{-4}$.

==> authors.csv <==
0 ; 1 ; A. ; U. ; Abeysekara ; Department of Physics and Astronomy ;  University of Utah ;  USA
0 ; 2 ; R. ; . ; Alfaro ; Instituto de F\'{i}sica ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 3 ; C. ; . ; Alvarez ; Universidad Aut\'{o}noma de Chiapas ;  Tuxtla Guti\'{e}rrez ;  M\'{e}xico
0 ; 4 ; R. ; . ; Arceo ; Universidad Aut\'{o}noma de Chiapas ;  Tuxtla Guti\'{e}rrez ;  M\'{e}xico
0 ; 5 ; J. ; C. ; Arteaga-Vel\'{a}zquez ; Universidad Michoacana de San Nicol\'{a}s de Hidalgo ;  Morelia ;  Mexico
0 ; 6 ; D. ; . ; Avila Rojas ; Instituto de F\'{i}sica ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 7 ; E. ; . ; Belmont-Moreno ; Instituto de F\'{i}sica ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 8 ; S. ; Y. ; BenZvi ; Dept.~of Physics and Astronomy ;  University of Rochester ;  USA
0 ; 9 ; C. ; . ; Brisbois ; Department of Physics ;  Michigan Technological University ;  USA
0 ; 10 ; T. ; . ; Capistr\'{a}n ; Instituto Nacional de Astrof\'{i}sica ;  \'Optica y Electr\'{o}nica ;  Mexico
0 ; 11 ; A. ; . ; Carramiñana ; Instituto Nacional de Astrof\'{i}sica ;  \'Optica y Electr\'{o}nica ;  Mexico
0 ; 12 ; S. ; . ; Casanova ; Institute of Nuclear Physics Polish Academy of Sciences ;  PL-31342 IFJ-PAN ;  Poland
0 ; 13 ; U. ; . ; Cotti ; Universidad Michoacana de San Nicol\'{a}s de Hidalgo ;  Morelia ;  Mexico
0 ; 14 ; J. ; . ; Cotzomi ; Facultad de Ciencias F\'{i}sico Matem\'{a}ticas ;  Benem\'{e}rita Universidad Aut\'{o}noma de Puebla ;  Mexico
0 ; 15 ; J. ; C. ; D\'{i}az-V\'{e}lez ; Departamento de F\'{i}sica ;  Centro Universitario de los Valles ;  Mexico
0 ; 16 ; J. ; C. ; D\'{i}az-V\'{e}lez ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 17 ; C. ; . ; De Le\'{o}n ; Facultad de Ciencias F\'{i}sico Matem\'{a}ticas ;  Benem\'{e}rita Universidad Aut\'{o}noma de Puebla ;  Mexico
0 ; 18 ; E. ; . ; De la Fuente ; Departamento de F\'{i}sica ;  Centro Universitario de Ciencias Exactase Ingenierias ;  Mexico
0 ; 19 ; S. ; . ; Dichiara ; Instituto de Astronom\'{i}a ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 20 ; M. ; A. ; DuVernois ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 21 ; C. ; . ; Espinoza ; Instituto de F\'{i}sica ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 22 ; D. ; W. ; Fiorino ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 23 ; H. ; . ; Fleischhack ; Department of Physics ;  Michigan Technological University ;  USA
0 ; 24 ; N. ; . ; Fraija ; Instituto de Astronom\'{i}a ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 25 ; A. ; . ; Galv\'{a}n-G\'{a}mez ; Instituto de Astronom\'{i}a ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 26 ; J. ; A. ; Garc\'{i}a-Gonz\'{a}lez ; Instituto de F\'{i}sica ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 27 ; M. ; M. ; Gonz\'{a}lez ; Instituto de Astronom\'{i}a ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 28 ; J. ; A. ; Goodman ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 29 ; Z. ; . ; Hampel-Arias ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 30 ; Z. ; . ; Hampel-Arias ; Inter-university Institute for High Energies ;  Universit\'{e} Libre de Bruxelles ;  Belgium
0 ; 31 ; J. ; P. ; Harding ; Physics Division ;  Los Alamos National Laboratory ;  USA
0 ; 32 ; S. ; . ; Hernandez ; Instituto de F\'{i}sica ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 33 ; B. ; . ; Hona ; Department of Physics ;  Michigan Technological University ;  USA
0 ; 34 ; F. ; . ; Hueyotl-Zahuantitla ; Universidad Aut\'{o}noma de Chiapas ;  Tuxtla Guti\'{e}rrez ;  M\'{e}xico
0 ; 35 ; A. ; . ; Iriarte ; Instituto de Astronom\'{i}a ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 36 ; A. ; . ; Jardin-Blicq ; Max-Planck Institute for Nuclear Physics ;  69117 Heidelberg ;  Germany
0 ; 37 ; V. ; . ; Joshi ; Max-Planck Institute for Nuclear Physics ;  69117 Heidelberg ;  Germany
0 ; 38 ; A. ; . ; Lara ; Instituto de Geof\'{i}sica ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 39 ; H. ; . ; Le\'{o}n Vargas ; Instituto de F\'{i}sica ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 40 ; G. ; . ; Luis-Raya ; Universidad Politecnica de Pachuca ;  Pachuca ;  Mexico
0 ; 41 ; K. ; . ; Malone ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 42 ; S. ; S. ; Marinelli ; Dept.~of Physics and Astronomy ;  Michigan State University ;  USA
0 ; 43 ; J. ; . ; Mart\'{i}nez-Castro ; Centro de Investigaci\'on en Computaci\'on ;  Instituto Polit\'{e}cnico Nacional ;  M\'{e}xico.
0 ; 44 ; O. ; . ; Martinez ; Facultad de Ciencias F\'{i}sico Matem\'{a}ticas ;  Benem\'{e}rita Universidad Aut\'{o}noma de Puebla ;  Mexico
0 ; 45 ; J. ; A. ; Matthews ; Dept of Physics and Astronomy ;  University of New Mexico ;  USA
0 ; 46 ; P. ; . ; Miranda-Romagnoli ; Universidad Aut\'{o}noma del Estado de Hidalgo ;  Pachuca ;  Mexico
0 ; 47 ; E. ; . ; Moreno ; Facultad de Ciencias F\'{i}sico Matem\'{a}ticas ;  Benem\'{e}rita Universidad Aut\'{o}noma de Puebla ;  Mexico
0 ; 48 ; M. ; . ; Mostaf\'{a ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 49 ; L. ; . ; Nellen ; Instituto de Ciencias Nucleares ;  Universidad Nacional Aut\'{o}noma de Mexico ;  Mexico
0 ; 50 ; M. ; . ; Newbold ; Department of Physics and Astronomy ;  University of Utah ;  USA
0 ; 51 ; M. ; U. ; Nisa ; Dept.~of Physics and Astronomy ;  University of Rochester ;  USA
0 ; 52 ; R. ; . ; Noriega-Papaqui ; Universidad Aut\'{o}noma del Estado de Hidalgo ;  Pachuca ;  Mexico
0 ; 53 ; E. ; G. ; P\'{e}rez-P\'{e}rez ; Universidad Politecnica de Pachuca ;  Pachuca ;  Mexico
0 ; 54 ; J. ; . ; Pretz ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 55 ; Z. ; . ; Ren ; Dept of Physics and Astronomy ;  University of New Mexico ;  USA
0 ; 56 ; C. ; D. ; Rho ; Dept.~of Physics and Astronomy ;  University of Rochester ;  USA
0 ; 57 ; C. ; . ; Rivi\`{e}re ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 58 ; D. ; . ; Rosa-Gonz\'{a}lez ; Instituto Nacional de Astrof\'{i}sica ;  \'Optica y Electr\'{o}nica ;  Mexico
0 ; 59 ; M. ; . ; Rosenberg ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 60 ; H. ; . ; Salazar ; Facultad de Ciencias F\'{i}sico Matem\'{a}ticas ;  Benem\'{e}rita Universidad Aut\'{o}noma de Puebla ;  Mexico
0 ; 61 ; F. ; . ; Salesa Greus ; Institute of Nuclear Physics Polish Academy of Sciences ;  PL-31342 IFJ-PAN ;  Poland
0 ; 62 ; A. ; . ; Sandoval ; Instituto de F\'{i}sica ;  Universidad Nacional Aut\'{o}noma de M\'{e}xico ;  Mexico
0 ; 63 ; M. ; . ; Schneider ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 64 ; H. ; . ; Schoorlemmer ; Max-Planck Institute for Nuclear Physics ;  69117 Heidelberg ;  Germany
0 ; 65 ; G. ; . ; Sinnis ; Physics Division ;  Los Alamos National Laboratory ;  USA
0 ; 66 ; A. ; J. ; Smith ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 67 ; P. ; . ; Surajbali ; Max-Planck Institute for Nuclear Physics ;  69117 Heidelberg ;  Germany
0 ; 68 ; I. ; . ; Taboada ; School of Physics and Center for Relativistic Astrophysics ;  Georgia Institute of Technology ;  USA
0 ; 69 ; K. ; . ; Tollefson ; Dept.~of Physics and Astronomy ;  Michigan State University ;  USA
0 ; 70 ; I. ; . ; Torres ; Instituto Nacional de Astrof\'{i}sica ;  \'Optica y Electr\'{o}nica ;  Mexico
0 ; 71 ; L. ; . ; Villaseñor ; Facultad de Ciencias F\'{i}sico Matem\'{a}ticas ;  Benem\'{e}rita Universidad Aut\'{o}noma de Puebla ;  Mexico
0 ; 72 ; T. ; . ; Weisgarber ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 73 ; J. ; . ; Wood ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 74 ; A. ; . ; Zepeda ; Physics Department ;  Centro de Investigacion y de Estudios Avanzados del IPN ;  Mexico
0 ; 75 ; H. ; . ; Zhou ; Physics Division ;  Los Alamos National Laboratory ;  USA
0 ; 76 ; J. ; D. ; \'{A}lvarez ; Universidad Michoacana de San Nicol\'{a}s de Hidalgo ;  Morelia ;  Mexico
0 ; 77 ; M. ; G. ; Aartsen ; Dept.~of Physics and Astronomy ;  University of Canterbury ;  New Zealand
0 ; 78 ; M. ; . ; Ackermann ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 79 ; J. ; . ; Adams ; Dept.~of Physics and Astronomy ;  University of Canterbury ;  New Zealand
0 ; 80 ; J. ; A. ; Aguilar ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 81 ; M. ; . ; Ahlers ; Niels Bohr Institute ;  University of Copenhagen ;  Denmark
0 ; 82 ; M. ; . ; Ahrens ; Oskar Klein Centre and Dept.~of Physics ;  Stockholm University ;  Sweden
0 ; 83 ; D. ; . ; Altmann ; Erlangen Centre for Astroparticle Physics ;  Friedrich-Alexander-Universit\"at Erlangen-N\"urnberg ;  Germany
0 ; 84 ; K. ; . ; Andeen ; Department of Physics ;  Marquette University ;  USA
0 ; 85 ; T. ; . ; Anderson ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 86 ;  ;  ;  ; Dept.~of Physics and Astronomy ;  Michigan State University ;  USA
0 ; 87 ; I. ; . ; Ansseau ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 88 ; G. ; . ; Anton ; Erlangen Centre for Astroparticle Physics ;  Friedrich-Alexander-Universit\"at Erlangen-N\"urnberg ;  Germany
0 ; 89 ; C. ; . ; Arg\"uelles ; Dept.~of Physics ;  Massachusetts Institute of Technology ;  USA
0 ; 90 ; J. ; . ; Auffenberg ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 91 ; S. ; . ; Axani ; Dept.~of Physics ;  Massachusetts Institute of Technology ;  USA
0 ; 92 ; M. ; . ; B\"orner ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 93 ; S. ; . ; B\"oser ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 94 ; P. ; . ; Backes ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 95 ; H. ; . ; Bagherpour ; Dept.~of Physics and Astronomy ;  University of Canterbury ;  New Zealand
0 ; 96 ; X. ; . ; Bai ; Physics Department ;  South Dakota School of Mines and Technology ;  USA
0 ; 97 ; A. ; . ; Barbano ; D\'epartement de physique nucl\'eaire et corpusculaire ;  Universit\'e de Gen\`eve ;  Switzerland
0 ; 98 ; J. ; P. ; Barron ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 99 ; S. ; W. ; Barwick ; Dept.~of Physics and Astronomy ;  University of California ;  USA
0 ; 100 ; V. ; . ; Baum ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 101 ; R. ; . ; Bay ; Dept.~of Physics ;  University of California ;  USA
0 ; 102 ; J. ; J. ; Beatty ; Dept.~of Physics and Center for Cosmology and Astro-Particle Physics ;  Ohio State University ;  USA
0 ; 103 ; J. ; J. ; Beatty ; Dept.~of Astronomy ;  Ohio State University ;  USA
0 ; 104 ; K. ; -H. ; Becker ; Dept.~of Physics ;  University of Wuppertal ;  Germany
0 ; 105 ; S. ; . ; BenZvi ; Dept.~of Physics and Astronomy ;  University of Rochester ;  USA
0 ; 106 ; D. ; . ; Berley ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 107 ; E. ; . ; Bernardini ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 108 ; D. ; Z. ; Besson ; Dept.~of Physics and Astronomy ;  University of Kansas ;  USA
0 ; 109 ; G. ; . ; Binder ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 110 ; G. ; . ; Binder ; Dept.~of Physics ;  University of California ;  USA
0 ; 111 ; D. ; . ; Bindig ; Dept.~of Physics ;  University of Wuppertal ;  Germany
0 ; 112 ; E. ; . ; Blaufuss ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 113 ; S. ; . ; Blot ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 114 ; C. ; . ; Bohm ; Oskar Klein Centre and Dept.~of Physics ;  Stockholm University ;  Sweden
0 ; 115 ; F. ; . ; Bos ; Fakult\"at f\"ur Physik \& Astronomie ;  Ruhr-Universit\"at Bochum ;  Germany
0 ; 116 ; O. ; . ; Botner ; Dept.~of Physics and Astronomy ;  Uppsala University ;  Sweden
0 ; 117 ; E. ; . ; Bourbeau ; Niels Bohr Institute ;  University of Copenhagen ;  Denmark
0 ; 118 ; J. ; . ; Bourbeau ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 119 ; F. ; . ; Bradascio ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 120 ; J. ; . ; Braun ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 121 ; H. ; -P. ; Bretz ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 122 ; S. ; . ; Bron ; D\'epartement de physique nucl\'eaire et corpusculaire ;  Universit\'e de Gen\`eve ;  Switzerland
0 ; 123 ; J. ; . ; Brostean-Kaiser ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 124 ; A. ; . ; Burgman ; Dept.~of Physics and Astronomy ;  Uppsala University ;  Sweden
0 ; 125 ; R. ; S. ; Busse ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 126 ; T. ; . ; Carver ; D\'epartement de physique nucl\'eaire et corpusculaire ;  Universit\'e de Gen\`eve ;  Switzerland
0 ; 127 ; E. ; . ; Cheung ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 128 ; D. ; . ; Chirkin ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 129 ; K. ; . ; Clark ; SNOLAB ;  1039 Regional Road 24 ;  Canada P3Y 1N2
0 ; 130 ; L. ; . ; Classen ; Institut f\"ur Kernphysik ;  Westf\"alische Wilhelms-Universit\"at M\"unster ;  Germany
0 ; 131 ; C. ; De ; Clercq ; Vrije Universiteit Brussel (VUB) ;  Dienst ELEM ;  Belgium
0 ; 132 ; G. ; H. ; Collin ; Dept.~of Physics ;  Massachusetts Institute of Technology ;  USA
0 ; 133 ; J. ; M. ; Conrad ; Dept.~of Physics ;  Massachusetts Institute of Technology ;  USA
0 ; 134 ; P. ; . ; Coppin ; Vrije Universiteit Brussel (VUB) ;  Dienst ELEM ;  Belgium
0 ; 135 ; P. ; . ; Correa ; Vrije Universiteit Brussel (VUB) ;  Dienst ELEM ;  Belgium
0 ; 136 ; D. ; F. ; Cowen ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 137 ; D. ; F. ; Cowen ; Dept.~of Astronomy and Astrophysics ;  Pennsylvania State University ;  USA
0 ; 138 ; R. ; . ; Cross ; Dept.~of Physics and Astronomy ;  University of Rochester ;  USA
0 ; 139 ; P. ; . ; Dave ; School of Physics and Center for Relativistic Astrophysics ;  Georgia Institute of Technology ;  USA
0 ; 140 ; M. ; . ; Day ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 141 ; J. ; J. ; DeLaunay ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 142 ; T. ; . ; DeYoung ; Dept.~of Physics and Astronomy ;  Michigan State University ;  USA
0 ; 143 ; H. ; . ; Dembinski ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 144 ; K. ; . ; Deoskar ; Oskar Klein Centre and Dept.~of Physics ;  Stockholm University ;  Sweden
0 ; 145 ; P. ; . ; Desiati ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 146 ; W. ; Van ; Driessche ; Dept.~of Physics and Astronomy ;  University of Gent ;  Belgium
0 ; 147 ; H. ; . ; Dujmovic ; Dept.~of Physics ;  Sungkyunkwan University ;  Korea
0 ; 148 ; M. ; . ; Dunkman ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 149 ; E. ; . ; Dvorak ; Physics Department ;  South Dakota School of Mines and Technology ;  USA
0 ; 150 ; J. ; C. ; D{\'\i}az-V\'elez ; Departamento de F\'{i}sica ;  Centro Universitario de los Valles ;  Mexico
0 ; 151 ; J. ; C. ; D{\'\i}az-V\'elez ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 152 ; B. ; . ; Eberhardt ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 153 ; T. ; . ; Ehrhardt ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 154 ; B. ; . ; Eichmann ; Fakult\"at f\"ur Physik \& Astronomie ;  Ruhr-Universit\"at Bochum ;  Germany
0 ; 155 ; D. ; van ; Eijk ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 156 ; N. ; van ; Eijndhoven ; Vrije Universiteit Brussel (VUB) ;  Dienst ELEM ;  Belgium
0 ; 157 ; P. ; . ; Eller ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 158 ;  ;  ;  ; Institut f\"ur Kernphysik ;  Westf\"alische Wilhelms-Universit\"at M\"unster ;  Germany
0 ; 159 ; P. ; A. ; Evenson ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 160 ; S. ; . ; Fahey ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 161 ; A. ; R. ; Fazely ; Dept.~of Physics ;  Southern University ;  USA
0 ; 162 ; J. ; . ; Felde ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 163 ; K. ; . ; Filimonov ; Dept.~of Physics ;  University of California ;  USA
0 ; 164 ; C. ; . ; Finley ; Oskar Klein Centre and Dept.~of Physics ;  Stockholm University ;  Sweden
0 ; 165 ; A. ; . ; Franckowiak ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 166 ; E. ; . ; Friedman ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 167 ; A. ; . ; Fritz ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 168 ; T. ; K. ; Gaisser ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 169 ; J. ; . ; Gallagher ; Dept.~of Astronomy ;  University of Wisconsin ;  USA
0 ; 170 ; E. ; . ; Ganster ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 171 ; S. ; . ; Garrappa ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 172 ; L. ; . ; Gerhardt ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 173 ; K. ; . ; Ghorbani ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 174 ; W. ; . ; Giang ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 175 ; T. ; . ; Gl\"usenkamp ; Erlangen Centre for Astroparticle Physics ;  Friedrich-Alexander-Universit\"at Erlangen-N\"urnberg ;  Germany
0 ; 176 ; T. ; . ; Glauch ; Physik-department ;  Technische Universit\"at M\"unchen ;  Germany
0 ; 177 ; A. ; . ; Goldschmidt ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 178 ; J. ; G. ; Gonzalez ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 179 ; D. ; . ; Grant ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 180 ; Z. ; . ; Griffith ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 181 ; M. ; . ; H\"unnefeld ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 182 ; C. ; . ; Haack ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 183 ; A. ; . ; Hallgren ; Dept.~of Physics and Astronomy ;  Uppsala University ;  Sweden
0 ; 184 ; L. ; . ; Halve ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 185 ; F. ; . ; Halzen ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 186 ; K. ; . ; Hanson ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 187 ; D. ; . ; Hebecker ; Institut f\"ur Physik ;  Humboldt-Universit\"at zu Berlin ;  Germany
0 ; 188 ; D. ; . ; Heereman ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 189 ; K. ; . ; Helbing ; Dept.~of Physics ;  University of Wuppertal ;  Germany
0 ; 190 ; R. ; . ; Hellauer ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 191 ;  ;  ;  ; Dept.~of Physics and Astronomy ;  Uppsala University ;  Sweden
0 ; 192 ;  ;  ;  ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 193 ; S. ; . ; Hickford ; Dept.~of Physics ;  University of Wuppertal ;  Germany
0 ; 194 ; J. ; . ; Hignight ; Dept.~of Physics and Astronomy ;  Michigan State University ;  USA
0 ; 195 ; G. ; C. ; Hill ; Department of Physics ;  University of Adelaide ;  Australia
0 ; 196 ; K. ; D. ; Hoffman ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 197 ; R. ; . ; Hoffmann ; Dept.~of Physics ;  University of Wuppertal ;  Germany
0 ; 198 ; T. ; . ; Hoinka ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 199 ; B. ; . ; Hokanson-Fasig ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 200 ; K. ; . ; Hoshina ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 201 ; F. ; . ; Huang ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 202 ; M. ; . ; Huber ; Physik-department ;  Technische Universit\"at M\"unchen ;  Germany
0 ; 203 ; K. ; . ; Hultqvist ; Oskar Klein Centre and Dept.~of Physics ;  Stockholm University ;  Sweden
0 ; 204 ; R. ; . ; Hussain ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 205 ; S. ; . ; In ; Dept.~of Physics ;  Sungkyunkwan University ;  Korea
0 ; 206 ; N. ; . ; Iovine ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 207 ; A. ; . ; Ishihara ; Dept. of Physics and Institute for Global Prominent Research ;  Chiba University ;  Japan
0 ; 208 ; E. ; . ; Jacobi ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 209 ; G. ; S. ; Japaridze ; CTSPS ;  Clark-Atlanta University ;  USA
0 ; 210 ; M. ; . ; Jeong ; Dept.~of Physics ;  Sungkyunkwan University ;  Korea
0 ; 211 ; K. ; . ; Jero ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 212 ;  ;  ;  ; Dept.~of Physics ;  University of Texas at Arlington ;  USA
0 ; 213 ; L. ; . ; K\"opke ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 214 ; P. ; . ; Kalaczynski ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 215 ; W. ; . ; Kang ; Dept.~of Physics ;  Sungkyunkwan University ;  Korea
0 ; 216 ; A. ; . ; Kappes ; Institut f\"ur Kernphysik ;  Westf\"alische Wilhelms-Universit\"at M\"unster ;  Germany
0 ; 217 ; D. ; . ; Kappesser ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 218 ; T. ; . ; Karg ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 219 ; A. ; . ; Karle ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 220 ; U. ; . ; Katz ; Erlangen Centre for Astroparticle Physics ;  Friedrich-Alexander-Universit\"at Erlangen-N\"urnberg ;  Germany
0 ; 221 ; M. ; . ; Kauer ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 222 ; A. ; . ; Keivani ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 223 ; J. ; L. ; Kelley ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 224 ; A. ; . ; Kheirandish ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 225 ; J. ; . ; Kim ; Dept.~of Physics ;  Sungkyunkwan University ;  Korea
0 ; 226 ; T. ; . ; Kintscher ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 227 ; J. ; . ; Kiryluk ; Dept.~of Physics and Astronomy ;  Stony Brook University ;  USA
0 ; 228 ; T. ; . ; Kittler ; Erlangen Centre for Astroparticle Physics ;  Friedrich-Alexander-Universit\"at Erlangen-N\"urnberg ;  Germany
0 ; 229 ; S. ; R. ; Klein ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 230 ; S. ; R. ; Klein ; Dept.~of Physics ;  University of California ;  USA
0 ; 231 ; R. ; . ; Koirala ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 232 ; H. ; . ; Kolanoski ; Institut f\"ur Physik ;  Humboldt-Universit\"at zu Berlin ;  Germany
0 ; 233 ; C. ; . ; Kopper ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 234 ; S. ; . ; Kopper ; Dept.~of Physics and Astronomy ;  University of Alabama ;  USA
0 ; 235 ; D. ; J. ; Koskinen ; Niels Bohr Institute ;  University of Copenhagen ;  Denmark
0 ; 236 ; M. ; . ; Kowalski ; Institut f\"ur Physik ;  Humboldt-Universit\"at zu Berlin ;  Germany
0 ; 237 ; M. ; . ; Kowalski ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 238 ; G. ; . ; Kr\"uckl ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 239 ; K. ; . ; Krings ; Physik-department ;  Technische Universit\"at M\"unchen ;  Germany
0 ; 240 ; M. ; . ; Kroll ; Fakult\"at f\"ur Physik \& Astronomie ;  Ruhr-Universit\"at Bochum ;  Germany
0 ; 241 ; S. ; . ; Kunwar ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 242 ; N. ; . ; Kurahashi ; Dept.~of Physics ;  Drexel University ;  USA
0 ; 243 ; A. ; . ; Kyriacou ; Department of Physics ;  University of Adelaide ;  Australia
0 ; 244 ; J. ; . ; L\"unemann ; Vrije Universiteit Brussel (VUB) ;  Dienst ELEM ;  Belgium
0 ; 245 ; M. ; . ; Labare ; Dept.~of Physics and Astronomy ;  University of Gent ;  Belgium
0 ; 246 ; J. ; L. ; Lanfranchi ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 247 ; M. ; J. ; Larson ; Niels Bohr Institute ;  University of Copenhagen ;  Denmark
0 ; 248 ; F. ; . ; Lauber ; Dept.~of Physics ;  University of Wuppertal ;  Germany
0 ; 249 ; K. ; . ; Leonard ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 250 ; M. ; . ; Leuermann ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 251 ; Q. ; R. ; Liu ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 252 ; E. ; . ; Lohfink ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 253 ; L. ; . ; Lu ; Dept. of Physics and Institute for Global Prominent Research ;  Chiba University ;  Japan
0 ; 254 ; W. ; . ; Luszczak ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 255 ; J. ; . ; Madsen ; Dept.~of Physics ;  University of Wisconsin ;  USA
0 ; 256 ; G. ; . ; Maggi ; Vrije Universiteit Brussel (VUB) ;  Dienst ELEM ;  Belgium
0 ; 257 ;  ;  ;  ; Dept.~of Physics and Astronomy ;  Michigan State University ;  USA
0 ; 258 ; Y. ; . ; Makino ; Dept. of Physics and Institute for Global Prominent Research ;  Chiba University ;  Japan
0 ; 259 ; S. ; . ; Mancina ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 260 ; I. ; C. ; Mari\c{s ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 261 ;  ;  ;  ; Institut f\"ur Kernphysik ;  Westf\"alische Wilhelms-Universit\"at M\"unster ;  Germany
0 ; 262 ; R. ; . ; Maruyama ; Dept.~of Physics ;  Yale University ;  USA
0 ; 263 ; K. ; . ; Mase ; Dept. of Physics and Institute for Global Prominent Research ;  Chiba University ;  Japan
0 ; 264 ; R. ; . ; Maunu ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 265 ; K. ; . ; Meagher ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 266 ; M. ; . ; Medici ; Niels Bohr Institute ;  University of Copenhagen ;  Denmark
0 ; 267 ; M. ; . ; Meier ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 268 ; T. ; . ; Menne ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 269 ; G. ; . ; Merino ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 270 ; T. ; . ; Meures ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 271 ; S. ; . ; Miarecki ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 272 ; S. ; . ; Miarecki ; Dept.~of Physics ;  University of California ;  USA
0 ; 273 ; J. ; . ; Micallef ; Dept.~of Physics and Astronomy ;  Michigan State University ;  USA
0 ; 274 ; G. ; . ; Moment\'e ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 275 ; T. ; . ; Montaruli ; D\'epartement de physique nucl\'eaire et corpusculaire ;  Universit\'e de Gen\`eve ;  Switzerland
0 ; 276 ; R. ; W. ; Moore ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 277 ; M. ; . ; Moulai ; Dept.~of Physics ;  Massachusetts Institute of Technology ;  USA
0 ; 278 ; R. ; . ; Nagai ; Dept. of Physics and Institute for Global Prominent Research ;  Chiba University ;  Japan
0 ; 279 ; R. ; . ; Nahnhauer ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 280 ; P. ; . ; Nakarmi ; Dept.~of Physics and Astronomy ;  University of Alabama ;  USA
0 ; 281 ; U. ; . ; Naumann ; Dept.~of Physics ;  University of Wuppertal ;  Germany
0 ; 282 ; G. ; . ; Neer ; Dept.~of Physics and Astronomy ;  Michigan State University ;  USA
0 ; 283 ; H. ; . ; Niederhausen ; Dept.~of Physics and Astronomy ;  Stony Brook University ;  USA
0 ; 284 ; S. ; C. ; Nowicki ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 285 ; D. ; R. ; Nygren ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 286 ; A. ; . ; O'Murchadha ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 287 ; E. ; . ; O'Sullivan ; Oskar Klein Centre and Dept.~of Physics ;  Stockholm University ;  Sweden
0 ; 288 ; A. ; . ; Olivas ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 289 ; T. ; . ; Palczewski ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 290 ; T. ; . ; Palczewski ; Dept.~of Physics ;  University of California ;  USA
0 ; 291 ; H. ; . ; Pandya ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 292 ; D. ; V. ; Pankova ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 293 ; P. ; . ; Peiffer ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 294 ; J. ; A. ; Pepper ; Dept.~of Physics and Astronomy ;  University of Alabama ;  USA
0 ; 295 ; D. ; . ; Pieloth ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 296 ; E. ; . ; Pinat ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 297 ; A. ; . ; Pizzuto ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 298 ; M. ; . ; Plum ; Department of Physics ;  Marquette University ;  USA
0 ; 299 ; A. ; Obertacke ; Pollmann ; Dept.~of Physics ;  University of Wuppertal ;  Germany
0 ; 300 ; P. ; B. ; Price ; Dept.~of Physics ;  University of California ;  USA
0 ; 301 ; G. ; T. ; Przybylski ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 302 ; C. ; . ; Raab ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 303 ; M. ; . ; Rameez ; Niels Bohr Institute ;  University of Copenhagen ;  Denmark
0 ; 304 ; L. ; . ; Rauch ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 305 ; K. ; . ; Rawlins ; Dept.~of Physics and Astronomy ;  University of Alaska Anchorage ;  USA
0 ; 306 ; I. ; C. ; Rea ; Physik-department ;  Technische Universit\"at M\"unchen ;  Germany
0 ; 307 ; R. ; . ; Reimann ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 308 ; B. ; . ; Relethford ; Dept.~of Physics ;  Drexel University ;  USA
0 ; 309 ; G. ; . ; Renzi ; Universit\'e Libre de Bruxelles ;  Science Faculty CP230 ;  Belgium
0 ; 310 ; E. ; . ; Resconi ; Physik-department ;  Technische Universit\"at M\"unchen ;  Germany
0 ; 311 ; W. ; . ; Rhode ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 312 ; M. ; . ; Richman ; Dept.~of Physics ;  Drexel University ;  USA
0 ; 313 ; S. ; De ; Ridder ; Dept.~of Physics and Astronomy ;  University of Gent ;  Belgium
0 ; 314 ; S. ; . ; Robertson ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 315 ; M. ; . ; Rongen ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 316 ; C. ; . ; Rott ; Dept.~of Physics ;  Sungkyunkwan University ;  Korea
0 ; 317 ; T. ; . ; Ruhe ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 318 ; D. ; . ; Ryckbosch ; Dept.~of Physics and Astronomy ;  University of Gent ;  Belgium
0 ; 319 ; D. ; . ; Rysewyk ; Dept.~of Physics and Astronomy ;  Michigan State University ;  USA
0 ; 320 ; I. ; . ; Safa ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 321 ; A. ; . ; Sandrock ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 322 ; J. ; . ; Sandroos ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 323 ; M. ; . ; Santander ; Dept.~of Physics and Astronomy ;  University of Alabama ;  USA
0 ; 324 ; J. ; van ; Santen ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 325 ; S. ; . ; Sarkar ; Niels Bohr Institute ;  University of Copenhagen ;  Denmark
0 ; 326 ; S. ; . ; Sarkar ; Dept.~of Physics ;  University of Oxford ;  UK
0 ; 327 ; S. ; . ; Sarkar ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 328 ; K. ; . ; Satalecka ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 329 ; S. ; . ; Sch\"oneberg ; Fakult\"at f\"ur Physik \& Astronomie ;  Ruhr-Universit\"at Bochum ;  Germany
0 ; 330 ; M. ; . ; Schaufel ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 331 ; P. ; . ; Schlunder ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 332 ; T. ; . ; Schmidt ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 333 ; A. ; . ; Schneider ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 334 ; J. ; . ; Schneider ; Erlangen Centre for Astroparticle Physics ;  Friedrich-Alexander-Universit\"at Erlangen-N\"urnberg ;  Germany
0 ; 335 ; L. ; . ; Schumacher ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 336 ; S. ; . ; Sclafani ; Dept.~of Physics ;  Drexel University ;  USA
0 ; 337 ; D. ; . ; Seckel ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 338 ; S. ; . ; Seunarine ; Dept.~of Physics ;  University of Wisconsin ;  USA
0 ; 339 ; J. ; . ; Soedingrekso ; Dept.~of Physics ;  TU Dortmund University ;  Germany
0 ; 340 ; D. ; . ; Soldin ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 341 ; M. ; . ; Song ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 342 ; G. ; M. ; Spiczak ; Dept.~of Physics ;  University of Wisconsin ;  USA
0 ; 343 ; C. ; . ; Spiering ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 344 ; A. ; . ; St\"o{\ss}l ; Dept. of Physics and Institute for Global Prominent Research ;  Chiba University ;  Japan
0 ; 345 ; J. ; . ; Stachurska ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 346 ; M. ; . ; Stamatikos ; Dept.~of Physics and Center for Cosmology and Astro-Particle Physics ;  Ohio State University ;  USA
0 ; 347 ; T. ; . ; Stanev ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 348 ; A. ; . ; Stasik ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 349 ; R. ; . ; Stein ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 350 ; J. ; . ; Stettner ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 351 ; A. ; . ; Steuer ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 352 ; T. ; . ; Stezelberger ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 353 ; R. ; G. ; Stokstad ; Lawrence Berkeley National Laboratory ;  Berkeley ;  USA
0 ; 354 ; N. ; L. ; Strotjohann ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 355 ; T. ; . ; Stuttard ; Niels Bohr Institute ;  University of Copenhagen ;  Denmark
0 ; 356 ; G. ; W. ; Sullivan ; Dept.~of Physics ;  University of Maryland ;  USA
0 ; 357 ; M. ; . ; Sutherland ; Dept.~of Physics and Center for Cosmology and Astro-Particle Physics ;  Ohio State University ;  USA
0 ; 358 ; C. ; . ; T\"onnis ; Dept.~of Physics ;  Sungkyunkwan University ;  Korea
0 ; 359 ; I. ; . ; Taboada ; School of Physics and Center for Relativistic Astrophysics ;  Georgia Institute of Technology ;  USA
0 ; 360 ; F. ; . ; Tenholt ; Fakult\"at f\"ur Physik \& Astronomie ;  Ruhr-Universit\"at Bochum ;  Germany
0 ; 361 ; S. ; . ; Ter-Antonyan ; Dept.~of Physics ;  Southern University ;  USA
0 ; 362 ; A. ; . ; Terliuk ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 363 ; S. ; . ; Tilav ; Bartol Research Institute and Dept.~of Physics and Astronomy ;  University of Delaware ;  USA
0 ; 364 ; J. ; Becker ; Tjus ; Fakult\"at f\"ur Physik \& Astronomie ;  Ruhr-Universit\"at Bochum ;  Germany
0 ; 365 ; P. ; A. ; Toale ; Dept.~of Physics and Astronomy ;  University of Alabama ;  USA
0 ; 366 ; M. ; N. ; Tobin ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 367 ; S. ; . ; Toscano ; Vrije Universiteit Brussel (VUB) ;  Dienst ELEM ;  Belgium
0 ; 368 ; D. ; . ; Tosi ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 369 ; M. ; . ; Tselengidou ; Erlangen Centre for Astroparticle Physics ;  Friedrich-Alexander-Universit\"at Erlangen-N\"urnberg ;  Germany
0 ; 370 ; C. ; F. ; Tung ; School of Physics and Center for Relativistic Astrophysics ;  Georgia Institute of Technology ;  USA
0 ; 371 ; A. ; . ; Turcati ; Physik-department ;  Technische Universit\"at M\"unchen ;  Germany
0 ; 372 ; R. ; . ; Turcotte ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 373 ; C. ; F. ; Turley ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 374 ; B. ; . ; Ty ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 375 ; E. ; . ; Unger ; Dept.~of Physics and Astronomy ;  Uppsala University ;  Sweden
0 ; 376 ; M. ; . ; Usner ; DESY ;  D-15738 Zeuthen ;  Germany
0 ; 377 ; J. ; . ; Vandenbroucke ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 378 ; S. ; . ; Vanheule ; Dept.~of Physics and Astronomy ;  University of Gent ;  Belgium
0 ; 379 ; M. ; . ; Vraeghe ; Dept.~of Physics and Astronomy ;  University of Gent ;  Belgium
0 ; 380 ;  ;  ;  ; Vrije Universiteit Brussel (VUB) ;  Dienst ELEM ;  Belgium
0 ; 381 ; C. ; . ; Walck ; Oskar Klein Centre and Dept.~of Physics ;  Stockholm University ;  Sweden
0 ; 382 ; A. ; . ; Wallace ; Department of Physics ;  University of Adelaide ;  Australia
0 ; 383 ; M. ; . ; Wallraff ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 384 ; N. ; . ; Wandkowsky ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 385 ; F. ; D. ; Wandler ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 386 ; G. ; de ; Wasseige ; Vrije Universiteit Brussel (VUB) ;  Dienst ELEM ;  Belgium
0 ; 387 ; T. ; B. ; Watson ; Dept.~of Physics ;  University of Texas at Arlington ;  USA
0 ; 388 ; C. ; . ; Weaver ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 389 ; M. ; J. ; Weiss ; Dept.~of Physics ;  Pennsylvania State University ;  USA
0 ; 390 ; C. ; . ; Wendt ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 391 ; J. ; . ; Werthebach ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 392 ; S. ; . ; Westerhoff ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 393 ; B. ; J. ; Whelan ; Department of Physics ;  University of Adelaide ;  Australia
0 ; 394 ; N. ; . ; Whitehorn ; Department of Physics and Astronomy ;  UCLA ;  USA
0 ; 395 ; K. ; . ; Wiebe ; Institute of Physics ;  University of Mainz ;  Germany
0 ; 396 ; C. ; H. ; Wiebusch ; III. Physikalisches Institut ;  RWTH Aachen University ;  Germany
0 ; 397 ; L. ; . ; Wille ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 398 ; D. ; R. ; Williams ; Dept.~of Physics and Astronomy ;  University of Alabama ;  USA
0 ; 399 ; L. ; . ; Wills ; Dept.~of Physics ;  Drexel University ;  USA
0 ; 400 ; M. ; de ; With ; Institut f\"ur Physik ;  Humboldt-Universit\"at zu Berlin ;  Germany
0 ; 401 ; M. ; . ; Wolf ; Physik-department ;  Technische Universit\"at M\"unchen ;  Germany
0 ; 402 ; J. ; . ; Wood ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 403 ; T. ; R. ; Wood ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 404 ; E. ; . ; Woolsey ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 405 ; K. ; . ; Woschnagg ; Dept.~of Physics ;  University of California ;  USA
0 ; 406 ; G. ; . ; Wrede ; Erlangen Centre for Astroparticle Physics ;  Friedrich-Alexander-Universit\"at Erlangen-N\"urnberg ;  Germany
0 ; 407 ; D. ; L. ; Xu ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA
0 ; 408 ; X. ; W. ; Xu ; Dept.~of Physics ;  Southern University ;  USA
0 ; 409 ; Y. ; . ; Xu ; Dept.~of Physics and Astronomy ;  Stony Brook University ;  USA
0 ; 410 ; J. ; P. ; Yanez ; Dept.~of Physics ;  University of Alberta ;  Canada T6G 2E1
0 ; 411 ; G. ; . ; Yodh ; Dept.~of Physics and Astronomy ;  University of California ;  USA
0 ; 412 ; S. ; . ; Yoshida ; Dept. of Physics and Institute for Global Prominent Research ;  Chiba University ;  Japan
0 ; 413 ; T. ; . ; Yuan ; Dept.~of Physics and Wisconsin IceCube Particle Astrophysics Center ;  University of Wisconsin ;  USA


==> hawcauthors.csv <==
Abeysekara,A.U.,University of Utah
Albert,A.,LANL
Alfaro,R.,IF-UNAM
Alvarez,C.,UNACH
Álvarez,J.D.,UMSNH
Arceo,R.,UNACH
Arteaga-Velázquez,J.C.,UMSNH
Avila Rojas,D.,IF-UNAM
Ayala Solares,H.A.,PSU
Barber,A.S.,University of Utah
Becerra Gonzalez,J.,GSFC
Becerril,A.,IF-UNAM
Belmont-Moreno,E.,IF-UNAM
BenZvi,S.Y.,Rochester
Berley,D.,UMD
Bernal,A.,IA-UNAM
Braun,J.,UW-Madison
Brisbois,C.,MTU
Caballero-Mora,K.S.,UNACH
Capistrán,T.,INAOE
Carramiñana,A.,INAOE
Casanova,S.,IFJ-PAN
Castillo,M.,UMSNH
Cotti,U.,UMSNH
Cotzomi,J.,FCFM-BUAP
Coutiño de León,S.,INAOE
De la Fuente,E.,UdG
De León,C.,FCFM-BUAP
Diaz-Cruz,L.,FCFM-BUAP
Diaz Hernandez,R.,INAOE
Díaz-Vélez,J.C.,UdG
Dichiara,S.,IA-UNAM
Dingus,B.L.,LANL
DuVernois,M.A.,UW-Madison
Ellsworth,R.W.,GMU
Engel,K.,UMD
Enríquez-Rivera,O.,IGeof-UNAM
Espinoza,C.,IF-UNAM
F.E.,S.,CINVESTAV
Fick,B.,MTU
Fiorino,D.W.,UMD
Fleischhack,H.,MTU
Fraija,N.,IA-UNAM
Galván-Gámez,A.,IA-UNAM
García-González,J.A.,IF-UNAM
Garfias,F.,IA-UNAM
González,M.M.,IA-UNAM
González Muñoz,A.,IF-UNAM
Goodman,J.A.,UMD
Grabski,V.,IF-UNAM
Gussert,M.,CSU
Hampel-Arias,Z.,UW-Madison
Harding,J.P.,LANL
Hernandez-Almada,A.,IF-UNAM
Hernandez,S.,IF-UNAM
Hinton,J.,MPIK
Hona,B.,MTU
Hueyotl-Zahuantitla,F.,UNACH
Hui,C.M.,MSFC
Hüntemeyer,P.,MTU
Imran,A.,UW-Madison
Iriarte,A.,IA-UNAM
Jardin-Blicq,A.,MPIK
Joshi,V.,MPIK
Karn,P.,UW-Madison
Kaufmann,S.,UNACH
Kieda,D.,University of Utah
K P Arunbabu,A.B.,IGeof-UNAM
Kunde,G.J.,LANL
Lara,A.,IGeof-UNAM
Lauer,R.J.,UNM
Lee,W.H.,IA-UNAM
Lennarz,D.,GA Tech
León Vargas,H.,IF-UNAM
Linnemann,J.T.,MSU
Longinotti,A.L.,INAOE
Longo Proper,M.,CSU
López-Coto,R.,INFN Padova
Luis-Raya,G.,UPP
Lundeen,J.,MSU
Malone,K.,PSU
Marandon,V.,MPIK
Marinelli,S.S.,MSU
Martinez-Castellanos,I.,UMD
Martínez-Castro,J.,CIC-IPN
Martínez-Huerta,H.,CINVESTAV
Martinez,O.,FCFM-BUAP
Matthews,J.A.,UNM
McEnery,J.,GSFC
Miranda-Romagnoli,P.,UAEH
Moreno,E.,FCFM-BUAP
Mostafá,M.,PSU
Nayerhoda,A.,IFJ-PAN
Nellen,L.,ICN-UNAM
Newbold,M.,University of Utah
Nisa,M.U.,Rochester
Noriega-Papaqui,R.,UAEH
Pérez-Pérez,E.G.,UPP
Pretz,J.,PSU
Ren,Z.,UNM
Rho,C.D.,Rochester
Rivière,C.,UMD
Rosa-González,D.,INAOE
Rosenberg,M.,PSU
Ruiz-Velasco,E.,MPIK
Ryan,J.,New Hampshire
Salazar,H.,FCFM-BUAP
Salesa Greus,F.,IFJ-PAN
Sandoval,A.,IF-UNAM
Schneider,M.,UMD
Schoorlemmer,H.,MPIK
Seglar Arroyo,M.,PSU
Sinnis,G.,LANL
Smith,A.J.,UMD
Smith,A.W.,UMD
Sparks Woodle,K.,PSU
Springer,R.W.,University of Utah
Surajbali,P.,MPIK
Taboada,I.,GA Tech
Tanner,M.,PSU
Tibolla,O.,UNACH
Tollefson,K.,MSU
Torres,I.,INAOE
Ukwatta,T.N.,LANL
Vianello,G.,Stanford
Villaseñor,L.,FCFM-BUAP
Weisgarber,T.,UW-Madison
Werner,F.,MPIK
Westerhoff,S.,UW-Madison
Wisher,I.G.,UW-Madison
Wood,J.,UW-Madison
Yapici,T.,Rochester
Yodh,G.B.,UC Irvine
Younk,P.W.,LANL
Zepeda,A.,CINVESTAV
Zhou,H.,LANL

